Is it Time to Swish? Comparing Deep Learning Activation Functions Across NLP tasks

Activation functions play a crucial role in neural networks because they are the nonlinearities which have been attributed to the success story of deep learning. One of the currently most popular activation functions is ReLU, but several competitors have recently been proposed or 'discovered', including LReLU functions and swish. While most works compare newly proposed activation functions on few tasks (usually from image classification) and against few competitors (usually ReLU), we perform the first large-scale comparison of 21 activation functions across eight different NLP tasks. We find that a largely unknown activation function performs most stably across all tasks, the so-called penalized tanh function. We also show that it can successfully replace the sigmoid and tanh gates in LSTM cells, leading to a 2 percentage point (pp) improvement over the standard choices on a challenging NLP task.

==> plots/docClass.dat <==
82.4214928542 elu 58.0693999976
82.0958452997 selu 59.8072100028
81.9064828353 tanh 62.3386779477
81.8786551229 minsin 59.3431339631
81.8681033573 maxout-2 68.1921145771
81.7961460416 penalized_tanh 61.2311599615
81.7437119503 maxout-3 65.7442462419
81.7320912842 sin 62.0070414197
81.6518050489 maxout-4 66.3810972743
81.6333602726 prelu 56.266054804
81.5834555173 leakyrelu-0.3 56.8668619582
81.5800024014 linear 56.8878268562
81.5026940345 maxtanh 57.6882496812
81.4891669922 leakyrelu-0.01 56.752144302
81.4429279816 relu 56.0487209305
81.4340246313 tanhrev 57.6731908052
81.212320845 swish 55.0809317138
81.1350495218 cosper 49.5063974162
81.045373743 sigmoid 49.544608338
80.8465592955 maxsig 47.6074326419
78.8661926638 cube 41.2431055358


==> plots/scores_norm.dat <==
# COEFF OF VARIATION res
# se55gyhe@hlb0003:~/Act_func/outputs/SentClass$ python3 sortFunctions_cv.py best ../std_PE-argmin_0.*

# doc classification
99.7878031533 elu 82.584038982
99.3617717588 selu 85.1584625589
99.0527347729 maxout-2 99.8818867777
99.039646201 tanh 88.8577265361
99.0129389241 minsin 84.0171240205
98.8716161806 penalized_tanh 87.2538387798
98.8620301241 maxout-3 95.0621264954
98.803769562 sin 88.4012502091
98.6959894601 maxout-4 95.9936534233
98.5118228339 prelu 79.5566104331
98.4448018431 linear 80.5235384154
98.4390564077 leakyrelu-0.3 80.6424508192
98.3725120425 maxtanh 81.7308151826
98.323750952 leakyrelu-0.01 80.3494171374
98.2927440766 relu 79.3250336763
98.2397912658 tanhrev 81.5251714728
98.0213376885 cosper 68.8114426342
97.9796404594 sigmoid 68.7474140735
97.902364082 swish 77.5473492559
97.487242523 maxsig 65.5217430839
94.4493419523 cube 55.7747357978


# sent classification
99.5869390184 relu 86.980310241
99.318865174 leakyrelu-0.01 86.9051082421
99.3117923303 maxout-4 93.0773810275
99.2351774894 maxout-3 93.9739385202
99.1943324119 penalized_tanh 95.1625971982
99.1935626702 prelu 88.0340863532
99.1780397063 maxout-2 94.812516087
99.1241912941 minsin 84.3250937702
98.8967457158 swish 87.9345938044
98.8521015033 tanh 94.1380716382
98.8224759288 selu 85.4342529784
98.7512158851 sin 97.191772877
98.7421263925 leakyrelu-0.3 86.0723970714
98.7262013972 maxsig 77.8804972612
98.6937788273 maxtanh 88.1602036939
98.6838789667 cosper 76.5653429793
98.68046843 cube 64.8752042892
98.5868717991 sigmoid 82.4854309348
98.5799023593 tanhrev 85.1814411648
98.1938787036 elu 87.2081760442
97.7843926955 linear 84.6132152


# seq tagging
97.7495233336 relu 90.3158149922
97.6470630641 lrelu001 90.3763176844
97.1601714776 swish 91.5884246155
96.7469350686 penalized_tanh 100.0
96.3923200119 lrelu030 85.2311282522
93.9156432069 tanhrev 53.708288045
91.7390031622 elu 69.0797311739
91.7156190564 minsin 47.3136718509
90.1115454893 maxtanh 65.3222845241
89.8317351695 tanh 80.307563663
89.0133593814 sin 61.4794804689
88.3594813097 maxsig 78.7634022813
86.7908528556 selu 55.2687543972
83.9878298115 linear 54.6425764833
81.7652457858 sigmoid 84.4416735878
74.6961654531 cosper 29.584633252
13.9822348916 cube 19.8578243265



==> plots/sentenceClassification.dat <==
# best function-name avg
76.2265280887 relu 61.9273409938
76.0610275524 maxout-4 65.7471087261
76.0495231899 leakyrelu-0.01 61.8134812213
76.0060752893 maxout-3 66.394095808
75.9757336985 penalized_tanh 67.7700096356
75.9712258071 maxout-2 67.0104810513
75.9634478756 prelu 62.5422121074
75.9413862925 minsin 60.0721554994
75.8562720328 swish 62.5063578719
75.7723215692 tanh 67.1093558151
75.7317280545 selu 60.7600638769
75.7191353835 sin 69.250377632
75.7020893951 leakyrelu-0.3 61.2559569393
75.6638224974 maxtanh 62.7564573705
75.6632698451 maxsig 56.1729626945
75.6454709454 sigmoid 59.5888994101
75.623384727 cosper 55.1027613386
75.615660379 tanhrev 60.4816631261
75.6010010169 cube 46.5203905446
75.3787397547 elu 62.0460809389
75.1534692015 linear 60.1822795217


==> plots/seqTag.dat <==
# best function-name avg
61.8530595234 lrelu001 34.9040023632
61.8251894585 relu 34.8880706644
61.5254589515 swish 35.3649547124
61.3704389398 penalized_tanh 39.1676826399
61.075313836 lrelu030 33.3299888748
59.7051429674 tanhrev 21.2585230867
58.5862408233 elu 27.9030541387
58.583744129 minsin 18.0877891909
57.6969555249 maxtanh 26.4555854921
57.500865816 tanh 32.7095287889
57.323809955 sin 24.6593396733
56.7789722043 maxsig 32.0493456961
55.8597462314 selu 22.0252411213
54.1074766898 linear 22.1834880935
53.2549994483 sigmoid 34.250067037
49.2954507583 cosper 10.3783296106
7.64374037589 cube 5.18191268914

